Asynchronous Federated Learning Using Outdated Local Updates Over TDMA Channel

In this paper, we consider asynchronous federated learning (FL) over time-division multiple access (TDMA)-based communication networks. Considering TDMA for transmitting local updates can introduce significant delays to conventional synchronous FL, where all devices start local training from a common global model. In the proposed asynchronous FL approach, we partition devices into multiple TDMA groups, enabling simultaneous local computation and communication across different groups. This enhances time efficiency at the expense of staleness of local updates. We derive the relationship between the staleness of local updates and the size of the TDMA group in a training round. Moreover, our convergence analysis shows that although outdated local updates hinder appropriate global model updates, asynchronous FL over the TDMA channel converges even in the presence of data heterogeneity. Notably, the analysis identifies the impact of outdated local updates on convergence rate. Based on observations from our convergence rate, we refine asynchronous FL strategy by introducing an intentional delay in local training. This refinement accelerates the convergence by reducing the staleness of local updates. Our extensive simulation results demonstrate that asynchronous FL with the intentional delay can rapidly reduce global loss by lowering the staleness of local updates in resource-limited wireless communication networks.

==> figures/config_17/configuration.txt <==
---------------------------------------------------------------------------
===== Configuration 17.0 ======

Configuration details:
    --- System parameters ---
    Number of repetition    : 1 
    Time window             : 100000
    Number of users         : 20
    Delay                   : 19
    Intentional delay       : False
    Aggregation scheme      : average_model

    --- Communication parameters --- 
    Number of comm. users      : 1
    Number of symbols          : 1

    --- Computing parameters --- 
    Computing speed             : 0.5
    Computing time              : 4

    --- Learning parameters ---
    Dataset                     : CIFAR
    Model                       : CNN
    Data distribution           : Non-IID      
    Number of class per user    : 2
    Global iterations           : 100000
    Local data portion          : 0.041666666666666664
    Local iterations            : 0
    Local epochs                : 2
    Batch size                  : 64
    Learning rate               : 0.01
---------------------------------------------------------------------------


==> figures/config_18/configuration.txt <==
---------------------------------------------------------------------------
===== Configuration 18.0 ======

Configuration details:
    --- System parameters ---
    Number of repetition    : 1 
    Time window             : 100000
    Number of users         : 20
    Delay                   : 19
    Intentional delay       : True
    Intentional delay Value : 17
    Efffective delay        : 2
    Aggregation scheme      : average_model

    --- Communication parameters --- 
    Number of comm. users      : 1
    Number of symbols          : 1

    --- Computing parameters --- 
    Computing speed             : 0.5
    Computing time              : 4

    --- Learning parameters ---
    Dataset                     : CIFAR
    Model                       : CNN
    Data distribution           : Non-IID      
    Number of class per user    : 2
    Global iterations           : 100000
    Local data portion          : 0.041666666666666664
    Local iterations            : 0
    Local epochs                : 2
    Batch size                  : 64
    Learning rate               : 0.01
---------------------------------------------------------------------------


==> figures/config_1_0/configuration.txt <==
---------------------------------------------------------------------------
===== Configuration 50.0 ======

Configuration details:
    --- System parameters ---
    Number of repetition    : 1 
    Time window             : 50000
    Number of users         : 100
    Delay                   : 99
    Intentional delay       : False
    Aggregation scheme      : average_model

    --- Communication parameters --- 
    Number of comm. users      : 1
    Number of symbols          : 1

    --- Computing parameters --- 
    Computing speed             : 0.1
    Computing time              : 50

    --- Learning parameters ---
    Dataset                     : MNIST
    Model                       : CNN
    Data distribution           : Non-IID      
    Number of class per user    : 1
    Global iterations           : 50000
    Local data portion          : 0.005
    Local iterations            : 5
    Local epochs                : 0
    Batch size                  : 64
    Learning rate               : 0.01
---------------------------------------------------------------------------


==> figures/config_1_1/configuration.txt <==
---------------------------------------------------------------------------
===== Configuration 53.0 ======

Configuration details:
    --- System parameters ---
    Number of repetition    : 1 
    Time window             : 50000
    Number of users         : 100
    Delay                   : 99
    Intentional delay       : True
    Intentional delay Value : 74
    Efffective delay        : 25
    Aggregation scheme      : average_model

    --- Communication parameters --- 
    Number of comm. users      : 1
    Number of symbols          : 1

    --- Computing parameters --- 
    Computing speed             : 0.1
    Computing time              : 50

    --- Learning parameters ---
    Dataset                     : MNIST
    Model                       : CNN
    Data distribution           : Non-IID      
    Number of class per user    : 1
    Global iterations           : 50000
    Local data portion          : 0.005
    Local iterations            : 5
    Local epochs                : 0
    Batch size                  : 64
    Learning rate               : 0.01
---------------------------------------------------------------------------

